Action100M: A Large-scale Video Action Dataset

Inferring physical actions from visual observations is a fundamental capability for advancing machine intelligence in the physical world. Achieving this requires large-scale, open-vocabulary video action datasets that span broad domains. We introduce Action100M, a large-scale dataset constructed from 1.2M Internet instructional videos (14.6 years of duration), yielding O(100 million) temporally localized segments with open-vocabulary action supervision and rich captions. Action100M is generated by a fully automated pipeline that (i) performs hierarchical temporal segmentation using V-JEPA 2 embeddings, (ii) produces multi-level frame and segment captions organized as a Tree-of-Captions, and (iii) aggregates evidence with a reasoning model (GPT-OSS-120B) under a multi-round Self-Refine procedure to output structured annotations (brief/detailed action, actor, brief/detailed caption). Training VL-JEPA on Action100M demonstrates consistent data-scaling improvements and strong zero-shot performance across diverse action recognition benchmarks, establishing Action100M as a new foundation for scalable research in video understanding and world modeling.

==> figures/trees/5qZYKzXNF2M.txt <==
\begin{figure}
    \centering
    \caption{\textbf{A mechanic demonstrates how to jump‑start a dead car using jumper cables and a portable jump starter.} (\href{https://www.youtube.com/watch?v=5qZYKzXNF2M}{video url}) The video opens with a title card that reads “Minutes with Meansy, presented by EICH.” A bald mechanic in a black shirt stands beside a white car, lifts the hood and points to the battery. He first connects the red positive clamp to the donor vehicle’s positive terminal, then to the dead battery’s positive post, and attaches the black negative clamp to a solid metal part of the dead car’s engine block rather than its negative terminal. He starts the donor vehicle and lets it run for a few minutes, then attempts to start the dead vehicle, revving its engine to about 2,000–3,000 rpm for a short period before it runs. After the dead car runs, he removes the cables in reverse order, stores the jumper leads in his bag, and later shows a portable jump‑starter, connecting its positive and negative leads, turning it on, and using it to start the car before again removing the leads and advising to let the car run for about 30 minutes. The video ends with a “subscribe for more” overlay.}
    \includegraphics[width=1\linewidth]{figures/trees/5qZYKzXNF2M.jpg}
    \label{fig:action100m_tree_5qZYKzXNF2M}
\end{figure}

==> figures/trees/I1bl3SK4UCg.txt <==
\begin{figure}
    \centering
    \caption{\textbf{A man demonstrates how to make a rope halter for a sheep.} (\href{https://www.youtube.com/watch?v=I1bl3SK4UCg}{video url}) The presenter cuts a six‑foot length of 3‑ply rope, burns the ends, and measures roughly 30 cm of rope for a sheep (45‑50 cm for cattle). He folds the rope to create a short loop that will become the brow band, pulls a small piece of rope through that loop, and untwists a section to reveal three natural loops. The standing end of the rope is fed through those loops, forming a figure‑eight that incorporates a black plastic clip. He threads the rope under the animal’s cheek, pulls it through the opposite loop, and wraps it around the jaw, tightening so the harness fits without crushing the head. After securing the jaw loop, he twists the rope to form a bow shape in front of the camera, places the clip at the back of the bow, adjusts the loops, and finally releases the clip to complete the halter. The finished sheep halter is shown, followed by a transition to a black screen displaying title text.}
    \includegraphics[width=1\linewidth]{figures/trees/I1bl3SK4UCg.jpg}
    \label{fig:action100m_tree_I1bl3SK4UCg}
\end{figure}

==> figures/trees/MCGY1qicgb0.txt <==
\begin{figure}
    \centering
    \caption{\textbf{Two girls make honey beads by dropping a hot honey‑agar mixture into cold olive oil and serve them with cheese.} (\href{https://www.youtube.com/watch?v=MCGY1qicgb0}{video url}) The video opens with animated title cards and then cuts to a bright kitchen where two young female presenters stand at a countertop. They measure half a cup of honey and one‑third cup of water into a saucepan, add about two grams (half a teaspoon) of agar‑agar powder, stir, and bring the mixture to a boil. After removing the pan from the heat they pour the hot liquid into a small dish and drip tiny droplets into a glass of very cold olive oil, causing each droplet to solidify instantly into glossy honey beads. The beads sink to the bottom of the oil, are scooped out with a spoon, transferred to a bowl of cold water to rinse and separate, then drained and placed on a serving plate. The presenters sprinkle sliced cheese over the beads, taste them, and smile at the camera. Pop‑up graphics remind viewers of safety and sponsor messages, and the segment ends with a handheld pan across the kitchen that fades to a subscription screen.}
    \includegraphics[width=1\linewidth]{figures/trees/MCGY1qicgb0.jpg}
    \label{fig:action100m_tree_MCGY1qicgb0}
\end{figure}

==> figures/trees/NYRlBWgLbKU.txt <==
\begin{figure}
    \centering
    \caption{\textbf{A woman roasts almonds, blends them into butter, and pours the butter into a jar.} (\href{https://www.youtube.com/watch?v=NYRlBWgLbKU}{video url}) The video opens with the presenter in a bright kitchen speaking to the camera. She spreads raw almonds on a parchment‑lined tray, places the tray in a pre‑heated 350 °F oven, and after roasting lets the nuts cool to room temperature. She then transfers the almonds to a Vitamix blender, removes the lid, inserts a tamper, and sets the machine on high. While the blender runs she presses the almonds down with the tamper, first creating a fine flour and then a thick creamy butter within about one minute. She pours the almond butter into a clear storage jar, scoops it with a large wooden spoon and stirs it to smooth the surface, then concludes the segment with a brief thank‑you.}
    \includegraphics[width=1\linewidth]{figures/trees/NYRlBWgLbKU.jpg}
    \label{fig:action100m_tree_NYRlBWgLbKU}
\end{figure}

==> figures/trees/Uc1khcA-ud8.txt <==
\begin{figure}
    \centering
    \caption{\textbf{A free‑camera view moves toward Fallout 4’s nuclear silo and then captures its massive explosion.} (\href{https://www.youtube.com/watch?v=Uc1khcA-ud8}{video url}) The segment begins with the narrator opening the console and enabling the free‑camera command. The camera glides over the game’s landscape—trees, hills and a riverbank—while the view becomes increasingly bright and blurry as it approaches the nuclear silo, sometimes flashing white and turning the scene red when “nuke weather” is enabled. After pausing and resuming, the camera watches the silo detonate: a bright flash followed by a blank screen, then a gigantic mushroom cloud that fills the sky and spreads orange‑red light across the land. The narrator notes that even with God mode enabled the camera cannot get any closer, and the explosion is shown in slow motion before fading to black.}
    \includegraphics[width=1\linewidth]{figures/trees/Uc1khcA-ud8.jpg}
    \label{fig:action100m_tree_Uc1khcA-ud8}
\end{figure}

==> figures/trees/VVltnc_Zw-k.txt <==
\begin{figure}
    \centering
    \caption{\textbf{The host prepares a slow‑cooker chicken, potato and carrot one‑pot dinner and tastes it.} (\href{https://www.youtube.com/watch?v=VVltnc_Zw-k}{video url}) The video begins with the presenter measuring olive oil, lemon juice, oregano, onion powder, crushed garlic, salt and pepper into a small jug and stirring them into a seasoned liquid. He places raw chicken breast pieces into a slow cooker, adds quartered red potatoes and baby carrots, then pours the yellow‑golden dressing over everything, making sure the ingredients are coated. After sealing the lid, he sets the cooker (high for about four hours or low for eight). When the cooking time finishes, the chicken is tender and the vegetables are soft; he plates a piece of chicken, a potato and a carrot, lifts a forkful to his mouth, tastes it and comments on the flavor, before the video ends with on‑screen social‑media graphics.}
    \includegraphics[width=1\linewidth]{figures/trees/VVltnc_Zw-k.jpg}
    \label{fig:action100m_tree_VVltnc_Zw-k}
\end{figure}

==> figures/trees/XP99RlmO7-E.txt <==
\begin{figure}
    \centering
    \caption{\textbf{A person prepares peppermint‑infused rice water on a marble countertop.} (\href{https://www.youtube.com/watch?v=XP99RlmO7-E}{video url}) The video opens with a bag of white rice, a clear glass measuring cup, a mason‑style jar, and a bottle of peppermint essential oil arranged on a dark, multicolored marble countertop while loud music plays in the background. On‑screen text introduces the recipe as “PEPPERMINT RICE WATER.” A hand lifts the measuring cup, measures one cup of rice into it, adds two cups of water, and stirs the mixture with the fingers. The rice‑water blend is then poured through a strainer into the jar, leaving the rice behind. Six to eight drops of peppermint essential oil are added, the lid is sealed, and a spoon is tapped gently against the jar. The camera zooms in on the closed jar as additional text reminds viewers to let the mixture sit for 24–48 hours. The clip ends with a series of end‑screen graphics urging viewers to watch more and subscribe.}
    \includegraphics[width=1\linewidth]{figures/trees/XP99RlmO7-E.jpg}
    \label{fig:action100m_tree_XP99RlmO7-E}
\end{figure}

==> figures/trees/XVnxfHzRGJo.txt <==
\begin{figure}
    \centering
    \caption{\textbf{A homemade creme caramel (flan) is made by caramelizing sugar, whisking a custard, steaming it, and inverting it onto a plate.} (\href{https://www.youtube.com/watch?v=XVnxfHzRGJo}{video url}) The video opens with a close‑up of a finished flan on a white plate. A hand spreads butter in a shallow dish, then sugar is melted in a pan over low heat until it turns a light amber color; the heat is turned off and the caramel is allowed to cool and coat the buttered dish. In a separate bowl, the yolks of seven eggs are whisked together with a can of sweetened condensed milk, a cup of evaporated milk, a pinch of salt, and grated lemon zest, orange zest, and vanilla extract; the mixture is whisked until smooth and then strained into the caramel‑coated dish. The dish is placed in a bamboo steamer set over very gently simmering water and steamed for about 40 minutes to an hour until fully set. After steaming the flan is left to cool completely, often in the refrigerator. When cool, a plate is placed on top of the dish and the flan is inverted, revealing a glossy caramel glaze. The final product is shown rotating on a plate, with close‑ups of the smooth yellow custard, orange‑brown caramel top, and glossy surface before the video fades to white while a credit roll and white text overlays appear on the left side.}
    \includegraphics[width=1\linewidth]{figures/trees/XVnxfHzRGJo.jpg}
    \label{fig:action100m_tree_XVnxfHzRGJo}
\end{figure}

==> figures/trees/rtlggf_UpPE.txt <==
\begin{figure}
    \centering
    \caption{\textbf{LP mixes soaked walnuts, agave, sea salt and spring water in a blender, strains the blend through a nut‑milk bag into a bowl, and the video ends with promotional slides.} (\href{https://www.youtube.com/watch?v=rtlggf_UpPE}{video url}) The video opens with the rotating Ty’s Conscious Kitchen logo and a quick view of the ingredients—soaked walnuts, a tablespoon of agave syrup, a quarter‑teaspoon of sea salt, and two cups of spring water—arranged on the countertop. LP, the female host, pours the walnuts, agave, salt and water into a clear blender, secures the lid and runs the blender on medium speed for about one minute. After blending she removes the lid and pours the thick mixture into a nut‑milk bag held over an orange bowl, allowing the liquid to drip through while avoiding any hard squeezing of the bag. The strained walnut milk collects in the bowl; the remaining walnut pulp is left in the bag and LP notes it can be stored as walnut flour. The segment then transitions to a series of static slides that advertise the Alkaline Electric Recipes book and the channel’s social‑media links, followed by the final end‑screen credits.}
    \includegraphics[width=1\linewidth]{figures/trees/rtlggf_UpPE.jpg}
    \label{fig:action100m_tree_rtlggf_UpPE}
\end{figure}

==> figures/trees/wngw2KvjRJY.txt <==
\begin{figure}
    \centering
    \caption{\textbf{A gloved hand uses a caulk gun to fill concrete and brick expansion joints with white sealant.} (\href{https://www.youtube.com/watch?v=wngw2KvjRJY}{video url}) The video begins with a person wearing yellow gloves preparing a concrete expansion joint by sweeping away loose debris and wiping the surface with a brush. Holding a blue‑and‑yellow caulk gun, the hand cuts the nozzle to the joint width, inserts the tip, and slowly squeezes the trigger to lay a continuous bead of white polyurethane sealant into the crack. The bead is guided along the joint while the hand smooths it with a fingertip or a small tool, and any excess is wiped away. The view then shifts to a red‑brick wall where the same gloved hand repeats the process: positioning the nozzle in the mortar gaps, dispensing the sealant, and working it into each joint with the fingertip or a razor‑blade‑like tool to ensure full coverage. Rapid cuts alternate between close‑ups of the nozzle, the flowing sealant, and the hand’s motions, showing the work progressing from one section of the wall to the next until all visible joints are filled and the video ends.}
    \includegraphics[width=1\linewidth]{figures/trees/wngw2KvjRJY.jpg}
    \label{fig:action100m_tree_wngw2KvjRJY}
\end{figure}
